Relative Pose Estimation for Stereo Rolling Shutter Cameras

In this paper, we present a novel linear algorithm to estimate the 6 DoF relative pose from consecutive frames of stereo rolling shutter (RS) cameras. Our method is derived based on the assumption that stereo cameras undergo motion with constant velocity around the center of the baseline, which needs 9 pairs of correspondences on both left and right consecutive frames. The stereo RS images enable the recovery of depth maps from the semi-global matching (SGM) algorithm. With the estimated camera motion and depth map, we can correct the RS images to get the undistorted images without any scene structure assumption. Experiments on both simulated points and synthetic RS images demonstrate the effectiveness of our algorithm in relative pose estimation.

==> ____________.txt <==
1.操作文件夹中的spconf.sty文件，按照https://blog.csdn.net/hxh1994/article/details/48175243方法进行操作
2.然后编译文件先B后L*即可生成文件
3.源代码网址：https://cmsworkshops.com/ICIP2020/Papers/PaperKit.asp
